VitalLens 2.0: High-Fidelity rPPG for Heart Rate Variability Estimation from Face Video

This report introduces VitalLens 2.0, a new deep learning model for estimating physiological signals from face video. This new model demonstrates a significant leap in accuracy for remote photoplethysmography (rPPG), enabling the robust estimation of not only heart rate (HR) and respiratory rate (RR) but also Heart Rate Variability (HRV) metrics. This advance is achieved through a combination of a new model architecture and a substantial increase in the size and diversity of our training data, now totaling 1,413 unique individuals. We evaluate VitalLens 2.0 on a new, combined test set of 422 unique individuals from four public and private datasets. When averaging results by individual, VitalLens 2.0 achieves a Mean Absolute Error (MAE) of 1.57 bpm for HR, 1.08 bpm for RR, 10.18 ms for HRV-SDNN, and 16.45 ms for HRV-RMSSD. These results represent a new state-of-the-art, significantly outperforming previous methods. This model is now available to developers via the VitalLens API at https://rouast.com/api.

==> data/age_histogram.csv <==
age_bin,count
10-19,122
20-29,243
30-39,223
40-49,263
50-59,236
60-69,192
70-79,87
80+,37


==> data/hr_histogram.csv <==
bin,count
40-49,13
50-59,101
60-69,304
70-79,429
80-89,324
90-99,171
100-109,47
110-119,20
120+,4


==> data/rr_histogram.csv <==
bin,count
0-3,2
4-7,9
8-11,110
12-15,269
16-19,460
20-23,403
24-27,124
28-31,22
32+,14


==> data/sdnn_histogram.csv <==
bin,count
0-14,273
15-29,459
30-44,312
45-59,173
60-74,106
75-89,50
90-104,22
105-119,12
120+,6


==> data/sdnn_movement.csv <==
bin,vl2_mae,vl1_mae
Low,7.67625,17.47127
Medium,9.83006,21.34313
High,13.19995,23.08058


==> data/sdnn_skin_type.csv <==
bin,vl2_mae,vl1_mae
1,12.05337,15.71036
2,7.42658,14.76699
3,6.42673,16.29935
4,6.52954,21.95411
5,15.87022,31.81503
6,28.15941,42.85336


==> data/vl2_hr_scatter.csv <==
hr_true,hr_est
83.27026291523565,82.65237511306267
73.38549895459965,72.23231314889884
63.88865232089176,63.50023910733418
84.11960419535482,79.77244615985008
92.59539787347386,92.22008510085661
59.69183436702278,59.8803950824819
62.05944349750833,67.31993055151841
68.74844298138706,67.14783559968717
67.93478513750613,70.13214523948808
74.6741587309642,75.06814844625558
78.04062657195412,77.15042931067698
85.17263477703523,70.00508028258575
85.83442705992458,85.50974860559867
90.26430464659498,89.86159792508542
83.86332358918521,81.05185743700606
81.00670719521031,80.64516335979455
64.59381294141002,63.840528416679746
84.42078130381967,84.22506464646975
97.41484046979996,82.67729192725594
84.40610300678983,83.51030068660796
68.77822209908815,68.64958105226705
67.89720252100989,66.28988646728594
86.08809999999988,72.75966318785578
95.83090909090926,96.51281783681216
83.34012820512818,80.67738140417457
87.84500000000013,85.51135673624287
100.39428571428569,99.01314990512334
84.3312,83.51109108159392
86.67373333333326,86.1781119544592
95.12105050505029,93.84579696394688
89.33570303030307,85.34466793168879
61.22530303030294,57.007571157495256
72.69931034482764,69.00916508538899
78.98668067226902,77.01022770398482
68.00903225806448,66.00876660341555
91.66434782608697,93.01235294117646
105.41399999999972,104.76391366223908
69.14251612903229,68.75913187855787
89.22542142857144,89.63690464895636
69.52034408602161,69.17585388994307
103.74076190476164,100.34666034155599
69.12393442622944,67.50896584440227
83.70136792452817,81.51082542694498
70.5897321428573,69.2591982922201
93.7476284584979,94.01248576850095
56.98054054054069,57.50763757115749
78.08444444444444,78.01036053130929
81.27531124048352,76.17678368121442
78.08444444444478,79.01049335863377
105.41399999999972,101.76351518026564
85.19172244897986,83.2610578747628
105.41399999999972,104.76391366223908
62.06192207792215,63.00836812144212
93.70133333333334,94.51255218216318
96.02931677018665,91.26212049335862
71.08377011494257,70.17598671726755
71.6794650000001,71.51276856976746
78.19577999999964,79.01410793023257
93.05755105263188,96.01714381395348
80.05758428571407,79.01410793023257
86.01535799999984,84.51509012790699
95.57262000000001,96.01714381395348
63.7150800000001,62.51116133720931
107.81186635294142,110.26614732537834
109.7403974999997,107.52120974081458
112.03305750000038,119.501928
127.28874857142746,127.5030393939394
66.99157846153838,65.51057026701119
105.14223529411812,109.52561331841072
73.4299925000002,70.51279643019296
118.36214799999976,117.52861174647887
94.52158736842084,94.52158736842104
85.52241999999984,84.52215777777778
118.99117200000089,127.52626307088823
126.45205285714258,131.52442333898307
105.00236823529376,106.00239078991596
64.30126222222178,59.00455686635945
110.13042750000004,108.00532276958
92.82712399999984,88.02572103448277
77.81063333333327,78.50512309889324
87.6180750000001,87.52429896539424
99.27348999999928,102.0241408564232
77.2627043478261,76.50181671356218
111.9322724999993,116.02697445406312
116.85995599999978,110.5251794978602
119.9027639999992,117.50270867389492
112.14753374999948,116.52341299331104
119.6264840000004,121.02679401337794
58.60466754098342,54.51349111359821
112.1995875,112.01206729805014
84.83140285714283,85.52205717574398
111.03510749999974,111.0038564142978
85.19539999999998,87.50505729457798
99.18455333333348,99.017856605042
94.57266000000038,98.02075865293624
97.80718000000016,95.50158615166144
80.68946454545464,78.50743958873241
112.3148737499996,111.5023565776294
97.48544666666665,89.01207498432602
111.71176124999964,104.52269994963628
86.304612,87.50467612977984
87.15757463414626,85.01095650713685
98.87268666666664,99.51165036246137
112.08165374999982,111.01897214723924
110.77375125000016,105.5226253442438
70.41690462592797,70.125
100.00000000000006,101.0
93.6233010320607,93.91741181515492
87.80487804878045,88.0
83.76623376623385,83.75
66.06060606060603,66.25
71.99999999999994,72.0
59.78165389838853,60.33359257744428
92.3076923076925,92.5
97.72283703265782,98.2508358805884
99.09909909909906,98.16666666666667
88.8888888888888,87.0
80.0,79.5
72.25287657579356,72.25072201649856
71.99999999999994,72.0
82.76955602537002,66.75
87.80487804878045,87.75
61.94711247255382,61.75039283334569
83.3116883116883,83.25
77.66152198256975,78.0
100.00000000000006,101.0
79.20293897004031,78.7505731009204
82.76955602536992,83.25
75.64835164835168,75.66666666666667
85.90909090909099,85.5
59.01639344262293,59.0
96.0170697012802,95.0
64.86486486486494,65.0
77.4731182795699,77.5
86.84546615581097,86.66666666666667
59.68588891660034,59.5
84.38538205980059,83.83333333333333
80.91908091908087,80.33333333333333
76.59574468085097,76.5
66.66666666666664,67.0
73.59198998748434,73.25
112.55411255411234,111.0
79.87635336676026,79.33403649068332
87.83101045296165,87.125
85.90909090909105,86.75
76.59574468085107,76.5
94.15384615384625,94.0
83.74384236453204,84.16666666666667
86.15185155173812,78.1
73.67554179566567,68.8
83.5864895412595,84.0002882256191
64.86486486486481,64.0
60.25316455696202,60.5
78.84057971014487,78.33333333333333
73.86363636363636,74.0
79.26829268292686,79.33333333333333
77.41935483870947,76.5
82.75862068965522,83.5
91.15384615384622,91.5
92.30769230769224,91.25
79.13043478260869,79.0
94.80249480249478,94.75
75.80645161290326,75.83333333333333
55.844155844155836,55.25
85.24025605704563,85.25
92.30769230769226,92.0
83.98982002949171,84.0
86.75958188153314,86.5
87.83101045296169,87.125
73.93371571502502,73.75
87.308362369338,87.375
71.58822919367383,72.1
89.18724915097248,89.125
85.52232675494359,86.125
88.90243902439022,88.5
73.97959183673471,73.5
84.71760797342185,84.5
73.55112257669025,73.33333333333333
77.42830712303423,75.5
97.29729729729722,96.5
63.20836400783797,69.125
73.86363636363632,73.0
62.0782726045884,62.0
61.28658359895681,61.25
90.05628517823635,88.75
61.86526762292796,61.875
83.72093023255815,86.0
79.58498023715413,79.625
78.28553808202288,78.0
64.99674690956404,69.5
80.0,75.0
77.49999999999997,77.0
77.4193548387097,76.83333333333333
79.4466403162055,85.16666666666667
92.55108767303886,92.75
84.97536945812814,84.25
88.949938949939,78.875
79.12087912087917,78.5
78.26086956521739,78.0
61.01694915254232,61.49999999999999
89.99999999999997,90.0
78.40909090909084,77.5
72.11538461538456,65.25
58.06451612903226,58.666666666666664
70.6153846153846,70.0
85.71428571428581,86.0
100.0000000000002,99.75
80.0395256916996,79.5
87.85714285714275,86.0
70.61538461538467,71.75
57.272727272727266,56.5
73.50000000000001,73.5
64.28571428571426,64.25
73.50000000000001,72.5
68.57764876632801,66.5
63.177339901477765,63.0
97.36842105263165,97.25
80.0395256916996,80.0
85.71428571428581,83.0
74.99999999999993,74.75
67.94871794871794,68.75
85.71428571428558,84.5
69.23076923076928,70.0
73.50000000000001,74.0
73.74581939799327,72.0
109.19117647058809,108.5
72.0000000000001,73.0
63.761755485893445,57.0
56.25,56.0
83.76623376623397,83.0
78.26086956521743,78.5
109.19117647058846,113.5
81.81818181818173,82.0
51.4285714285714,51.25
70.6153846153847,70.0
85.71428571428581,86.0
61.379310344827566,62.833333333333336
65.47619047619042,65.0
70.61538461538457,70.5
72.00000000000004,72.5
81.98757763975159,80.25
81.81818181818171,70.5
59.03225806451608,58.75
46.18421052631581,46.25
85.7142857142857,86.25
95.00000000000006,95.75
81.81818181818176,80.5
62.068965517241374,62.25
60.000000000000014,60.25
78.26086956521739,78.0
52.94117647058826,51.5
70.6153846153845,69.75
78.4090909090909,78.5
70.61538461538457,69.5
62.06896551724143,62.5
71.99999999999994,71.25
78.2608695652174,79.5
81.81818181818171,80.5
50.71428571428574,50.75
74.99999999999993,73.75
83.76623376623385,84.25
70.6153846153845,69.75
72.11538461538456,72.0
76.63043478260869,76.75
90.00000000000001,88.5
78.2608695652172,76.75
73.49999999999997,72.75
72.00000000000003,71.75
85.7142857142857,84.75
85.71428571428581,87.0
78.26086956521749,79.5
72.00000000000006,72.5
75.00000000000001,74.5
61.034482758620626,60.75
69.2307692307692,68.25
78.26086956521749,78.5
89.99999999999991,87.5
76.63043478260872,76.25
60.0,60.75
67.94871794871798,68.25
97.36842105263165,96.75
80.03952569169971,81.25
50.79491255961843,54.0
65.47619047619052,66.75
72.00000000000006,72.5
94.73684210526324,95.0
55.39772727272729,55.75
80.03952569169955,78.75
81.81818181818171,81.0
71.99999999999991,71.25
94.73684210526318,92.75
72.11538461538477,72.5
92.36842105263179,94.5
94.7368421052629,92.25
73.49999999999997,74.75
94.73684210526324,94.0
68.37606837606839,68.33333333333333
81.81818181818171,79.0
89.99999999999987,87.5
105.88235294117649,106.5
72.0000000000001,74.0
80.03952569169978,71.0
69.33333333333323,69.25
81.81818181818191,83.25
68.57764876632801,68.0
69.23076923076923,69.5
87.85714285714289,87.5
65.47619047619045,64.5
61.17511520737328,61.25
76.63043478260883,77.0
78.26086956521736,78.0
73.49999999999997,74.0
63.177339901477765,62.5
85.7142857142857,84.5
52.26089785296029,57.0
80.03952569169962,80.5
87.85714285714283,87.25
70.61538461538458,70.5
67.94871794871794,68.5
60.0,60.25
69.2307692307692,68.75
69.33333333333343,69.5
56.250000000000014,56.0
109.19117647058829,107.25
78.26086956521743,78.25
94.73684210526324,95.25
65.4761904761904,63.75
81.81818181818181,82.25
74.99999999999993,73.75
71.99999999999997,71.0
94.73684210526316,93.75
64.28571428571428,65.0
90.00000000000033,93.0
70.61538461538457,70.25
69.33333333333336,69.25
90.22556390977448,88.75
81.81818181818196,81.5
70.61538461538457,70.75
92.36842105263153,91.0
59.03225806451613,57.25
94.73684210526321,94.5
80.03952569169971,79.0
69.23076923076928,70.75
87.8571428571428,87.25
81.79092726061404,82.0011579030704
109.05304607928471,107.50001555698792
102.82144344618293,101.00001461633285
74.97396917950857,75.00001085371251
92.27565437477983,92.00001331388734
92.27565437477983,92.50001338624543
99.96667962459045,100.50140983509888
92.27565437477972,92.00001331388734
79.10327218731325,79.00001143257717
63.135974045901946,62.500009044760425
79.97334369967226,80.0011292709001
65.43273575427753,64.50090481954106
92.27565437477983,94.50001367567776
71.61882219042386,71.50001034720592
58.0451688142784,59.00082766438641
88.85803754608415,88.75001287973885
97.26352758422725,97.00001403746819
87.7744029418634,87.50001266266459
83.69187257247464,83.50001208379993
66.64352815956313,66.50000962362509
87.77562113378676,88.00123448247464
71.97601598934045,73.50103787653262
83.69187257247464,83.75001208379993
69.20674078108486,70.00001013013167
66.3379300418911,66.00000962362509
69.20674078108479,67.00000969598318
77.83591429359996,76.25001103460772
76.56916001311511,76.50001107078675
112.460953769263,113.50001642528491
67.90095321917755,68.50000991305743
73.4438881758451,73.50001063663825
76.56916001311521,77.50001121550292
76.60438096459377,75.50054891145427
97.26487747257444,96.50135372225913
76.56916001311485,77.00001114314483
79.10266857408452,78.00001128786101
70.56373569836114,71.50001034720592
92.27565437477966,90.000013024455
97.26352758422726,99.00001432690051
69.88500266668703,69.5000100577736
73.22769323959113,73.836125319493
71.9760159893404,72.0010449369172
81.78978455946381,80.50001186672569
71.97600932970511,70.50098898880071
87.77440294186385,89.00001287973885
79.97223379147577,80.00001157729335
80.4227819019196,79.50111524269016
109.0530460792849,108.00001562934601
79.97223379147577,79.50001150493526
66.64352815956313,66.000009551267
92.87463889712964,95.50001382039392
71.15074262367837,70.16925390717462
74.9739691795085,74.50001078135443
87.7744029418634,87.00001259030651
83.24031576900943,83.25116784847742
105.84560354754116,104.00001505048134
68.22417882935122,68.50000991305743
67.99778167296598,67.7500098045203
59.979175343606826,60.000008682970005
105.8456035475415,109.00001577406218
69.20674078108479,69.0000099854155
85.68453620515288,86.75001259030651
83.69304184807004,83.00117202383956
85.68572539250593,85.50119941194978
79.97334369967244,81.50114329911003
85.68453620515265,86.50001251794842
59.98000777475433,62.00086974901622
66.64445308306037,67.50094690417089
66.6435281595632,66.50000962362509
69.20770127856264,70.25098197469573
87.77562113378653,87.50122746836968
102.82144344618293,100.00001447161668
73.4438881758451,74.00001070899634
65.43182764757091,65.00000940655084
83.69187257247454,81.0000117220095
81.78978455946381,81.5000117943676
102.82287998477216,102.00144031845343
81.78978455946381,81.5000117943676


==> data/vl2_rr_scatter.csv <==
rr_true,rr_est
17.943503498267088,17.5208224197038
19.40965932030468,19.715306990799128
14.830536966602828,14.500054599312529
18.224149774976425,17.737015130674628
15.006396862600441,14.929510291308313
14.439599719717513,9.813384162786699
20.717364291440536,20.25223537483005
19.946994823194764,20.644387753520842
13.327959236924617,14.251451973799714
15.488518574061064,16.938774545324947
19.442627901720893,18.787558248803748
17.271464211447874,17.334591308068852
19.637078576493014,20.402325983090215
18.18426952266204,17.786596091690196
19.326589787841694,16.835461975844463
17.207157490520398,14.928998354470382
19.88341254154456,16.335174372936333
22.883163637231064,19.431058171195733
18.668105468063,12.334918553663185
19.1637350020139,17.802195834989483
18.897119574768244,16.001567279612715
18.485861096986405,17.14393615533257
21.05263157894737,24.0
29.7876815052072,29.333569341217512
19.88950276243094,20.0
19.26040061633282,19.75
20.204780342534693,19.611193467665696
20.338983050847457,21.0
25.62379034470525,24.7501983084049
18.896531603023814,19.000185047706726
16.0,16.0
15.85811163275952,15.75
15.511215929164017,15.000092619244105
24.741895701198025,23.75
23.342849612790673,15.66678565795946
19.003807437542378,19.0
20.689655172413797,20.5
14.173228346456693,14.0
15.824365045200175,15.75
17.886517507669527,18.0
23.134028611794417,22.666666666666668
22.78481012658228,22.5
17.14285714285714,18.0
18.544414428730335,18.5
22.82984051201547,22.750203429170437
19.632403324138657,19.125
15.483870967741936,15.0
25.01085540599219,24.75
17.777777777777775,22.166666666666668
15.530858235400839,17.4
21.06049582801529,20.6
19.700138506168795,19.750068489256027
22.96650717703349,23.0
25.54347826086957,26.0
17.39130434782609,18.0
15.58441558441558,15.0
19.42142501676872,18.75
16.63309352517986,17.0
26.34918941979523,25.5
20.765855254851335,20.833333333333332
16.3398392652124,16.5
20.54824996378387,20.125
19.35483870967741,19.0
19.366138128215795,19.875
27.272727272727273,27.75
16.51455978112884,16.5
14.287064223279673,14.0
16.968325791855207,16.75
32.43243243243242,32.5
15.98366934127806,16.0
24.00960384153662,24.0
19.86863711001642,19.75
25.537052875182376,25.25
25.715597734578296,25.5
14.851031321619555,15.0
18.24884792626728,20.5
22.022152903599377,21.25
22.52348255973634,23.333333333333332
14.003954432268303,14.0
21.686746987951807,22.0
16.53250773993808,13.5
18.758141554494138,19.0
20.68965517241378,20.5
26.316713966310115,25.50036007961336
22.633651073059188,22.50000325611375
18.891191772877775,18.000002604891
17.343462195471325,17.000002460174834
21.67922000371331,21.750003111397582
32.356642228941794,32.00000463091734
16.875765211845838,16.50000238781675
19.193336109954174,19.500002821965253
17.406564347807496,17.500245493673933
18.84162576238957,18.750002749607166
19.665303391346505,20.000002894323337
23.992003109901702,20.500287578303748
20.92296814311866,20.25000296668142
26.030813954134487,25.500003690262254
36.25971286138008,34.00000484799159
24.606898465113108,25.500003690262254
22.776902029217787,22.50000325611375
22.95890084606276,19.750273550093812
18.08417347043423,18.500002677249086
13.027157781670955,12.250001736594001
22.776902029217784,21.500003111397582
20.33192384529044,20.000002894323337
20.802026130730695,21.000003039039502
18.5502604155485,18.000002604891
18.550260415548507,19.000002677249086
23.912199938767237,23.500003400829918
22.689875093378866,21.625124447251928
23.521571676374222,24.000329662933567
26.608210771820342,26.500003834978422
25.034846833563837,26.000003762620338
21.910240219489935,21.750003111397582
18.40806780534275,18.000002604891
27.682696312433933,27.500003979694583
20.04888559003581,20.000002894323337
21.197253210022065,20.667411196309242
20.98441919992954,21.000296536152177
20.505847130795082,20.50000296668142
22.011240312625187,22.00030862061866
30.24160101358327,30.500004413843087
18.5983347705509,19.000002749607166
19.828101743720403,19.500273550093812
18.550367038251977,19.000002749607166
20.862476141505546,21.000003039039502
18.26776914018483,19.000002749607166
23.444628798803965,21.000003039039502
20.145951978132018,19.667392583068178
26.220474934824487,25.500003690262254
33.81618766346045,30.750368240510902
17.793594436494878,17.500002532532918
22.47118964203758,22.25000321993471
20.104751511823515,20.250002894323337
24.733943127538772,25.500003690262254
22.995420208099638,23.000003328471834
17.576348773714727,18.000002604891
19.270730142954207,20.000282415383026
21.6469581992762,22.00030862061866
23.069233759520856,23.0003226488286
23.06891359369493,23.000003328471834
20.892924855702955,20.500287578303748
19.244655190462083,18.500002677249086
26.078264249893152,27.250385775773324
25.70536086154577,25.500003690262254
24.234256646646333,24.000003473188002
25.52305333770503,25.500003690262254
17.53351687108593,16.50000238781675
23.331035309457448,23.00032477769048
24.152688057828254,24.000003473188002


==> data/vl2_sdnn_scatter.csv <==
sdnn_true,sdnn_est
39.626898119687056,53.14932160147139
45.6732937246258,62.38855672944805
60.51310027816603,64.39624192272863
56.47593385952907,88.56158829735266
33.78808979760278,58.810271138258045
65.23256416941393,110.97582490622997
67.6516064148667,114.41102149959482
66.1860700340536,85.68910549265249
108.65705958405259,90.784773037349
51.73864944584556,70.33884713882674
70.90419122762364,70.79278078797577
53.33826242581091,117.17111581590484
50.40915967220677,84.90096094442427
36.61675986807111,38.07966019504352
68.33023886676366,75.7704661586762
27.150906443087678,52.343923097508075
40.896251789954476,81.86477099130076
18.466778595791798,40.32001197993339
33.26671207757139,88.60954445400603
33.39843568257301,80.05543607581906
32.309902925986854,61.26936408059418
68.61467512630202,80.02463842615468
109.37584673709098,107.56205830425661
56.83716222312726,54.38655293132684
36.72103514330454,33.763242991600045
44.68626682587584,44.59277955589667
33.70302032075687,33.39667653581559
58.76727843207453,68.2956976347786
32.406263100528186,32.00409126289374
18.63457966703366,19.63019002394859
51.21487660139231,54.00238279206542
128.9009079448973,126.10025500984187
89.8510591096346,86.65176502864797
82.4120238391213,78.42374698775355
73.68605811523565,71.33074372697155
61.884088188455976,58.90914687159504
22.969507932679115,23.450270724457226
29.514748020153796,30.398355171051602
44.65764734394607,49.77711567840292
53.000826982311615,57.15961440133723
42.39277076803169,42.05631821082158
85.2644315021127,86.00076339123169
82.99504330316702,78.08933914835353
62.86868131955943,63.292398766619584
31.073319245424088,25.745239863324077
60.23763946091944,58.1902137929273
44.14978165243269,42.1764179443165
63.093397338572196,61.66421308021535
70.15084434331543,68.56562434332035
39.48693715940755,34.981900075069845
58.02471242420782,49.32538895423668
26.690709231758447,25.915594654161204
57.314617483344,56.33312075763237
50.63354354271517,50.09472129864466
37.723633476613145,42.09356748184052
75.70873240483816,74.23001129616523
59.28033821114598,55.61379705050954
39.37492464397173,39.82372995331564
26.409209700027755,31.189164065317687
36.877519489899136,37.53386870699187
77.00064652526002,74.33789545352911
23.500320360096698,28.407238828279528
112.11794299375062,107.85583122284304
46.20427641998417,43.12076440894484
36.90700123179981,38.70304756655114
52.05603779865564,52.80247207362089
30.01309631514881,32.98728059294621
33.046783275787774,60.68445069964895
47.33335869345493,49.253004636541306
98.27430862029352,102.24960658342692
32.508910851472045,22.203428036688496
29.13914379812289,32.40267099098744
37.86435501888959,37.43540832798162
43.27345787026619,45.072134472620185
35.561145102750565,38.40565490067845
47.643143523331496,48.23235181924675
78.30729086260442,79.93357625686873
69.80110377427681,77.49286430799744
39.62511873340812,41.79264073931352
45.32448293195612,47.05786361595021
78.71659302675526,78.99313899836427
49.40892768174971,52.7656884955489
43.38183473253702,39.6052187439152
55.37068342982869,54.80470018834678
27.347457929383783,31.24522082586054
22.172294335963137,19.806840733764197
63.4668513771874,62.51226714061416
36.406810726617486,38.22566029309735
102.9714771840628,103.5634228396007
21.35406929799856,20.371620366412937
31.858519778567075,36.83035555406448
47.13167491224994,48.139012593888886
37.77220185050933,35.38027840212566
44.7496902361028,52.69831959676345
44.34442383321841,46.74383488685579
38.81119966151901,38.25518340446348
58.679676169303086,61.812625786211335
36.0016458674413,38.4396168809465
41.31513923801413,45.955037171469904
40.26859988237823,40.818101770712346
25.16297626235278,40.05319563521371
32.44629856824418,44.398742601638425
28.64038077668004,31.063645396205583
30.011444570834453,29.702910699297167
39.216267806804936,44.12345377020855
17.029647575339006,40.75125719299548
13.81926995981438,24.728463631617927
19.726705688587142,35.82433105075807
37.78672021655012,32.973781395509114
47.76889539074719,78.71947600573756
23.118476544950287,29.87625611622881
31.766284485921158,27.300790725017404
18.007049011406206,27.653075058299265
19.653552862823823,55.8146491980751
24.511598323670235,60.66101187482772
36.46406064123563,52.58280841497996
16.63932764974218,32.32560680218393
44.684356083661605,68.7053623786994
37.79645526089656,54.097900320909126
26.44875207918133,49.4010886797862
20.991951064241842,54.42182761871674
31.086133058922343,116.10950291283928
29.58621312809146,33.473202289075395
33.41131338293069,53.108419436344064
31.78436871083112,47.632418418747385
26.679690827975634,32.44646073656994
29.862812512850308,50.42534230311003
33.5360291164188,40.0
19.125424194314267,40.04580665511992
37.68198162353264,51.87044890730659
37.069957150292275,55.99207151114173
25.879284230708468,37.01038078421089
24.586494711407227,66.30144980227924
30.802202245261146,51.88499416791287
12.484237068130383,30.08173857324677
20.227396459076562,82.32555727109957
15.360947084110276,37.10545372372983
17.53520834202994,23.56377667660995
23.08952380754458,42.94171452796309
17.84060080370152,28.88606942556778
25.37472465026302,71.02191736868964
16.831270120085627,64.60488234851204
40.15209792818782,95.4618655754308
60.75317759548392,140.88235115018796
27.09591252690605,20.40186819620512
19.34881106958377,32.01525184221944
35.214674073022934,60.88948786064848
33.118264450843135,50.4270555056475
29.118964577257053,45.250835265356606
17.793661367261787,35.054115446903715
13.408525738933346,88.20165783847908
36.744604746838746,46.433383259933215
17.066180708601642,39.48938742896449
33.55493368132406,38.61752065039552
25.68043597935186,52.10435127688454
33.97675777618217,81.19983888462258
18.566484700368918,50.538496924952184
49.30862722017404,45.16670937650145
17.416891821083674,70.29196454042888
47.052855225072136,81.41709408966273
86.50353252156484,72.21892278559568
38.69938883360006,57.54327888650838
27.24086629591592,35.15059500200065
21.624595769841328,40.321599640208774
32.73539651468955,62.01396777407976
54.56018125405567,46.38905245804507
71.53519379031049,76.46846345982311
43.60431712441124,44.69790360045357
38.46241061168477,54.587548087366315
77.24823881914114,78.45965752415334
55.53839923944702,52.32906765319629
51.41048812527165,62.571779747356835
28.856601528091797,35.07361872061004
40.110331733359324,42.2787854534446
23.574986024689217,22.87795158076321
53.20322216786407,60.049283060535764
36.6536299095928,41.23023215883211
48.0323919563168,57.05802278051905
16.32594490585417,23.067307566771483
41.38336266440736,47.039628537859784
33.55530832425653,36.281249027742355
59.27591277549617,64.09094651288085
34.13790313551373,37.48418820686095
22.926484914825725,28.341099915310004
25.839533191001856,35.77135598545843
43.92467410940479,46.730009400183896
20.472644852419965,25.271336833712635
64.73178884297421,75.7610172237016
46.07517320879238,48.18985195536378
34.82658163781575,44.087060844591036
12.907071695885632,34.87032356655341
90.38458173933662,95.30749718761726
20.144942515999624,22.900266802916434
20.424765582287193,22.841663856357194
152.85010406150656,146.95079563595272
31.53476563041095,37.22641508659859
60.74632081109726,48.688410978573614
23.340749655693415,26.351582709284067
35.67118809408725,44.84290457435442
18.980335721433804,26.624719869647734
36.66756319370203,38.88911392728647
86.80576412454872,76.00648730427561
20.98341290211311,35.378716448455776
72.11903977298415,76.78513219822678
48.15847296221706,68.46779928747897
23.521506467594953,25.83197543909858
31.078937801518506,36.8796500245301
60.222235681175945,66.11462070434158
77.16639627231191,78.22715983694685
50.249072452456865,52.995589744358426
35.60052812483907,59.357542151214226
42.566363530916504,42.11746317116324
29.275528954508253,52.601209800555665
38.12697055883401,42.24280540123001
40.78370782130384,37.221831515035724
22.937674310271298,26.803249754163538
49.31561992227681,47.08812223642805
105.67805757039564,94.26126025672032
34.20501209457807,35.60669864740389
44.94836387442162,58.14685328998203
19.716393345135533,30.904479973258155
34.434955734215954,28.648215166198646
28.78605391694111,29.677511037380768
31.334993583236795,31.056822876133076
25.07858020672561,26.688359232416595
64.73823894937658,77.80255142214058
19.399260677359784,34.45748459837593
34.06758365502083,35.50433026021582
17.137378837708,28.898415125891724
83.3806097488234,85.63759635397935
36.67295029611541,39.10808659832132
69.55141691854212,42.63116923266197
25.491762527911487,35.314037077225365
23.72926800775453,27.694940501495154
59.64917652410159,62.42269531714492
19.92658074613135,25.925547971534414
18.115416207163705,24.461960329242206
16.82569848582269,19.3611645826551
24.82171652711475,28.402779992615514
42.91182576691018,42.84662805985056
23.08073110217976,34.055848394234495
26.107000630314378,29.858336445692302
32.983591464029686,34.698129529988535
31.256187873974092,37.130174844776775
43.58806732921627,41.134725046217895
16.433114706782153,56.687554198545186
68.40665980021309,74.47628047444394
44.06556326772353,35.187633272773574
28.246003837994667,30.753377472873982
131.61381076286892,132.335727522436
37.52412342789037,41.005917204401904
19.033727016375302,26.35136950979049
44.75097319703119,58.93967287114226
34.65471953025485,33.59774230014064
22.703228898768117,24.99810563114407
32.53859544514285,33.973820096261626
28.851503465166658,41.6210452179648
24.420793921211406,24.916181211094525
41.179301282276654,45.4927991288616
39.80885035827802,46.81348589631904
48.369971015905065,50.993338667302936
52.54640370724569,55.010901836998585
14.432240817671074,20.48057824232296
20.96010747105109,26.61558773332563
78.2844863810705,74.43148726376683
28.996404691958105,28.400490968632113
40.320824499143505,40.17074062978932
50.86013859102641,57.15542891291546
90.08610341689592,99.6058225696765
35.93620717043182,45.90591923478895
15.75660333222996,34.71876554444982
33.996062350906065,38.14238472982342
54.534233435687014,57.24974149015591
25.964730927425826,37.145657112268225
33.8570943126478,41.168523835838755
44.935665296204846,54.402126771995256
23.75048765061688,21.534440120383316
34.39480427204527,33.39795250773201
30.121933651544943,31.105423590947876
56.45986003533156,48.58373093128762
22.71464194631207,46.20367248349431
161.66339402215388,162.8880676365788
25.441877544458848,28.596370407197576
25.11187955623666,23.294144015464276
21.089633534786728,18.536244644431655
35.645481876257904,42.96921870982797
43.91822513450499,35.574975704497135
39.75146084534814,44.18307925730133
60.452473691829425,48.87107603218637
14.898891767646585,58.422084069750625
49.33793998006222,61.08986892852471
15.124463142983174,26.44545808122286
33.00830772456604,35.67198258352822
50.090969789859855,49.00727649940259
21.730621980457556,25.34937529269169
34.98493631289773,33.40532864211686
45.12374660426198,46.862075170590515
24.157143517885515,24.06910318090076
37.28567608418049,55.953706679679144
59.67691727176275,59.96766929127796
27.70828027074727,33.99214919580421
42.59866994857241,53.81579313168925
38.72294377335598,41.745114174421005
36.16815655197201,43.30378623647058
31.04816074937555,31.850229578715087
44.21263760092059,47.037703829102085
81.93106965448095,96.68920941630853
25.31884996300126,31.305912314622525
63.41126505109824,61.183463520866866
46.86075465882635,50.79761243360989
16.18636643481655,27.736483326243516
15.641471493561308,15.388100054499027
20.58968147819832,23.70408420229911
16.07278474776742,18.077856898021178
32.33408474787073,32.531033272468996
11.500640912319785,15.454101709344075
8.181011736558533,15.910384840108323
14.442580206008852,16.557640658779036
11.057348931962666,19.162667752177647
43.22855890645821,44.32833433650648
43.0568255603077,42.69496038591696
22.0908774439569,44.95426997403918
38.22980030126877,39.99151681094598
31.002405900070308,34.50944208950814
14.112648850898921,19.492686678237604
36.16958722835094,52.06861191543774
15.548736480475636,32.545205997741064
21.385266828677345,24.39496202843013
16.8377371824147,27.150589889164245
33.42784850795136,35.4335109012131
30.203321177163126,29.422521806864403
13.486789387948468,15.477126016194468
25.390018117878533,26.732296510804527
26.423760936103903,32.7028686456409
32.195665006502814,37.68894606579468
38.923266875343856,38.978085470039275
47.45860164691926,48.00754841467389
39.73786590061478,49.38470524747585
13.926500737615866,21.91724674242827
9.411188101411772,10.76965428949876
21.165073892170675,34.31417567914047
18.63007634259343,24.192271658336225
13.703076363945923,24.04410272291196
28.810617336997154,32.005839534618
18.328703624623376,20.850904794752303
41.04860206670776,39.99680726320912
24.31785439597624,27.852374572423805
12.857905732793913,35.59358646122579
42.21347934851672,41.47623388337743
19.484897972510144,18.870402939134152
41.928194801025256,41.26357491687061
22.010338210349442,44.84849838837286
33.66665361620253,38.71622848418147
55.67872884561979,56.157613026054264
31.010340307526185,35.56377683769683
11.964136975023873,16.74024817566096
15.600702520431378,27.717341525576877
20.640951722806065,28.231979729416118
13.428193117595072,14.87261637087617
20.2691896094561,31.22762071862161
11.613200421332479,21.602632735016407
28.144946876915824,32.8671183667859
78.50991897991173,77.63988128668
16.422914055667185,26.97856893091966
15.745248672894391,21.655834808792196
20.54513549012777,31.23979934934643
13.684098401844071,15.582146755691099
20.784392159777333,33.32921121610751
35.208556476285096,35.102042179265126
35.64517461482934,57.099919903985906
21.406378464432528,22.885702889472
17.956845863212678,21.63755896873126
18.84690876792542,24.986110057748398
14.889756769207459,21.39627404283135
15.135160582157877,20.055871530339594
32.80183129081435,29.812540078827933
35.6993394430163,37.884188793173706
38.5241859972667,53.81831995883293
35.17945197503677,38.271467716502066
42.603660846649085,43.22724758743334
32.01581162918557,37.163906747006315
24.751758829500176,26.475260047934977
18.014983707266694,21.80802181818474
21.083407939391456,27.567736806063515
12.408780496042688,30.19975776350345
31.398921159343622,32.164190428310654
14.268934645820154,22.632115607105014
21.00467566995585,18.163960575671886
24.817365263467284,25.91687893097754


==> data/waveform_comparison.csv <==
time,gt_ppg,gt_resp,vl2_ppg,vl2_resp,vl1_ppg,pos_ppg
0.000000,1.428572,-0.519551,0.373405,-0.382192,0.922034,-1.380371
0.033223,1.312399,-0.527657,0.513568,-0.395057,0.799175,-0.726012
0.066445,0.967966,-0.534451,0.671543,-0.409367,0.571950,0.084406
0.099668,0.764280,-0.537263,0.715378,-0.432146,0.331405,0.328472
0.132890,0.786930,-0.542062,0.703618,-0.463729,0.126884,1.029053
0.166113,0.793187,-0.538372,0.550111,-0.501502,-0.058813,1.162488
0.199336,0.686809,-0.540033,0.369964,-0.558611,-0.129330,1.204544
0.232558,0.464986,-0.538510,0.096936,-0.625745,-0.232112,0.371004
0.265781,0.217135,-0.537440,-0.124702,-0.683274,-0.243576,0.532263
0.299003,0.006145,-0.540183,-0.338091,-0.732357,-0.408915,0.044617
0.332226,-0.176701,-0.542287,-0.491086,-0.766271,-0.537990,0.500366
0.365449,-0.346870,-0.546718,-0.580407,-0.787058,-0.586821,-0.014518
0.398671,-0.524572,-0.563235,-0.692185,-0.811041,-0.643624,0.667673
0.431894,-0.676623,-0.578860,-0.805693,-0.830634,-0.735554,0.199507
0.465116,-0.835242,-0.589538,-0.970224,-0.836040,-0.884736,0.604608
0.498339,-1.008152,-0.598124,-1.117924,-0.841603,-0.972232,-0.434497
0.531561,-1.170521,-0.613641,-1.297767,-0.857883,-1.039518,-0.183054
0.564784,-1.375987,-0.625942,-1.454396,-0.881295,-1.276547,-1.161883
0.598007,-1.627859,-0.637351,-1.615917,-0.905719,-1.472379,-0.763590
0.631229,-1.687199,-0.645976,-1.704621,-0.923850,-1.519808,-1.845877
0.664452,-0.886458,-0.656500,-1.335155,-0.924418,-0.965704,-1.404991
0.697674,0.329211,-0.667534,-0.445056,-0.915319,-0.031552,-1.713914
0.730897,0.999000,-0.674961,0.736789,-0.904467,1.067038,-0.518593
0.764120,1.280798,-0.690671,1.528923,-0.894402,1.721811,-0.456801
0.797342,1.343218,-0.699527,1.798214,-0.891070,1.948352,0.075817
0.830565,1.305444,-0.709345,1.690484,-0.890909,1.822187,-0.140952
0.863787,1.020124,-0.718075,1.486945,-0.885251,1.582316,0.285210
0.897010,0.787507,-0.726449,1.262429,-0.888270,1.286340,-0.088422
0.930233,0.770543,-0.732279,1.090861,-0.884043,0.987362,0.105999
0.963455,0.824721,-0.732589,0.973676,-0.879841,0.709445,-0.033911
0.996678,0.783991,-0.737475,0.910851,-0.870577,0.526913,0.469862
1.029900,0.576166,-0.740774,0.842183,-0.859289,0.440956,-0.087120
1.063123,0.349601,-0.740852,0.698109,-0.849276,0.414799,-0.291570
1.096346,0.123658,-0.746486,0.490790,-0.830811,0.325094,-0.374622
1.129568,-0.063805,-0.750979,0.274889,-0.815234,0.194815,0.957495
1.162791,-0.225694,-0.756025,0.081295,-0.797245,0.021225,1.245237
1.196013,-0.409972,-0.767961,-0.114995,-0.772940,-0.182303,1.711632
1.229236,-0.586027,-0.778675,-0.344141,-0.750426,-0.454325,0.811798
1.262458,-0.753891,-0.790865,-0.647847,-0.736469,-0.777605,0.287487
1.295681,-0.911777,-0.802015,-0.976376,-0.735388,-1.050162,-1.035456
1.328904,-1.069147,-0.814973,-1.312252,-0.723185,-1.222307,-1.150797
1.362126,-1.256775,-0.825687,-1.579566,-0.707165,-1.271835,-1.062515
1.395349,-1.473091,-0.840609,-1.781739,-0.684828,-1.283978,0.038442
1.428571,-1.662178,-0.856757,-1.864559,-0.667188,-1.066894,-0.208948
1.461794,-1.378839,-0.872712,-1.740794,-0.650347,-0.539298,0.224254
1.495017,-0.229770,-0.884960,-1.263789,-0.617647,0.190422,-0.376757
1.528239,0.757584,-0.900391,-0.336347,-0.606114,0.797364,0.332076
1.561462,1.180326,-0.915843,0.637556,-0.588022,1.037279,0.322522
1.594684,1.268133,-0.929417,1.310355,-0.585233,1.008472,1.168144
1.627907,1.281585,-0.937754,1.457821,-0.589427,0.831208,0.942982
1.661130,1.107276,-0.945864,1.333257,-0.591580,0.689165,1.383423
1.694352,0.812253,-0.948439,1.188251,-0.576060,0.674114,0.998208
1.727575,0.708765,-0.952075,1.056822,-0.546132,0.707716,1.592890
1.760797,0.754623,-0.951186,0.997521,-0.518962,0.737891,1.243578
1.794020,0.778889,-0.940054,0.902199,-0.478316,0.688381,1.320828
1.827243,0.652094,-0.934002,0.795938,-0.437802,0.585899,0.244233
1.860465,0.430509,-0.923636,0.658265,-0.395924,0.399486,0.174176
1.893688,0.199003,-0.911107,0.542527,-0.364854,0.226776,-0.305059
1.926910,0.024013,-0.899835,0.424187,-0.350344,0.038654,-0.357342
1.960133,-0.151452,-0.892100,0.262573,-0.334580,-0.114281,-1.284817
1.993355,-0.329564,-0.881513,0.046337,-0.314628,-0.356504,-1.079022
2.026578,-0.481065,-0.864567,-0.195489,-0.257626,-0.593005,-1.186013
2.059801,-0.638594,-0.848637,-0.406366,-0.194175,-0.863996,-0.470432
2.093023,-0.807088,-0.831007,-0.619219,-0.130181,-1.124803,-1.241050
2.126246,-0.950990,-0.803953,-0.812885,-0.066680,-1.322687,-1.050397
2.159468,-1.133776,-0.783991,-1.016234,-0.011023,-1.424367,-1.626824
2.192691,-1.318193,-0.761165,-1.225868,0.051917,-1.432739,-1.105312
2.225914,-1.554867,-0.738685,-1.442125,0.084306,-1.505431,-1.277230
2.259136,-1.700103,-0.714193,-1.644335,0.122069,-1.427157,-0.670490
2.292359,-1.106105,-0.689106,-1.603486,0.165254,-0.862176,-0.445671
2.325581,0.102859,-0.660411,-1.060051,0.220052,0.152344,0.476231
2.358804,0.935158,-0.628161,-0.014085,0.294407,1.216121,0.000457
2.392027,1.187605,-0.599574,0.985379,0.375846,1.789972,0.085923
2.425249,1.215925,-0.561311,1.481619,0.468368,1.840653,-0.543488
2.458472,1.146894,-0.522834,1.450600,0.551352,1.540812,0.249416
2.491694,0.871699,-0.486166,1.219745,0.627977,1.097984,0.094502
2.524917,0.659899,-0.445429,0.983248,0.712953,0.695538,0.429169
2.558140,0.667003,-0.398988,0.804738,0.777826,0.380919,0.223898
2.591362,0.763257,-0.342143,0.686837,0.834080,0.228747,0.714917
2.624585,0.751230,-0.289173,0.602144,0.905152,0.170359,0.367809
2.657807,0.586146,-0.230736,0.518028,1.002770,0.186652,0.451922
2.691030,0.371691,-0.172192,0.429202,1.096278,0.179613,0.290328
2.724252,0.175182,-0.120695,0.341550,1.188333,0.160440,0.844770
2.757475,-0.003334,-0.060903,0.226888,1.289422,0.037673,0.564971
2.790698,-0.153696,-0.003050,0.051745,1.347898,-0.185424,0.808515
2.823920,-0.300678,0.057864,-0.174413,1.385708,-0.467158,0.565156
2.857143,-0.461441,0.121716,-0.434563,1.398383,-0.725587,0.809249
2.890365,-0.629094,0.186479,-0.682442,1.375998,-0.930552,-0.012677
2.923588,-0.772021,0.256424,-0.923123,1.386720,-1.109269,-0.065401
2.956811,-0.933235,0.329986,-1.122437,1.408280,-1.272572,-0.348139
2.990033,-1.099333,0.400208,-1.280089,1.448398,-1.427304,-0.164942
3.023256,-1.317060,0.467053,-1.394901,1.498138,-1.566847,-0.736821
3.056478,-1.513787,0.538345,-1.491738,1.512156,-1.475078,-0.423265
3.089701,-1.361384,0.613876,-1.451899,1.483509,-0.792559,-0.065350
3.122924,-0.310928,0.690744,-1.107498,1.444954,0.311278,1.291984
3.156146,0.721992,0.772085,-0.334275,1.408270,1.363718,1.167045
3.189369,1.165161,0.849233,0.582175,1.355897,1.809478,1.682224
3.222591,1.193661,0.930921,1.244860,1.335804,1.762663,0.915445
3.255814,1.087667,1.008092,1.423597,1.335231,1.432980,1.301806
3.289037,0.834538,1.088778,1.253656,1.358628,0.976633,0.650548
3.322259,0.564365,1.170133,0.988266,1.403380,0.541541,0.911487
3.355482,0.496435,1.250212,0.772984,1.417776,0.231995,0.538680
3.388704,0.600219,1.338395,0.648711,1.413382,0.114007,0.622914
3.421927,0.658229,1.421873,0.580281,1.376687,0.088958,-0.280754
3.455150,0.561059,1.502162,0.478321,1.338165,0.096056,-0.256031
3.488372,0.354746,1.576914,0.350249,1.302394,0.088648,-0.839336
3.521595,0.081918,1.643049,0.209682,1.326126,0.020591,-0.575527
3.554817,-0.121258,1.697541,0.101940,1.362769,-0.103337,-1.440481
3.588040,-0.304108,1.751700,-0.005129,1.387790,-0.260891,-1.367652
3.621262,-0.480944,1.803657,-0.128199,1.431470,-0.448412,-1.367921
3.654485,-0.637091,1.851559,-0.283786,1.482243,-0.667275,-0.744945
3.687708,-0.780976,1.891082,-0.491713,1.539410,-0.911022,-1.129757
3.720930,-0.953381,1.930262,-0.747365,1.556091,-1.101089,-1.380116
3.754153,-1.120413,1.959998,-1.018582,1.558767,-1.233009,-2.457210
3.787375,-1.350250,1.983387,-1.280565,1.570011,-1.253891,-2.131396
3.820598,-1.550291,2.005395,-1.444787,1.598542,-0.998520,-2.176577
3.853821,-1.638105,2.023023,-1.183564,1.655977,-0.284112,-0.851637
3.887043,-0.832360,2.034773,-0.365239,1.709212,0.713488,-0.499171
3.920266,0.392764,2.045086,0.693049,1.750439,1.577537,0.893415
3.953488,1.115111,2.054211,1.385107,1.761328,1.879786,1.042710
3.986711,1.289530,2.052363,1.445687,1.760208,1.747757,1.920330
4.019934,1.234020,2.050836,1.193796,1.775714,1.344445,1.229994
4.053156,1.138975,2.047066,0.894313,1.784210,0.919792,1.512374
4.086379,0.832027,2.044354,0.730996,1.776517,0.508560,1.386835
4.119601,0.617734,2.041486,0.625950,1.750708,0.193749,2.097675
4.152824,0.605173,2.047153,0.549095,1.747414,0.014467,1.962198
4.186047,0.663804,2.048288,0.434251,1.741558,-0.067729,1.562199
4.219269,0.647620,2.047858,0.293789,1.709510,-0.089440,0.382727
4.252492,0.459703,2.047090,0.133763,1.657346,-0.116406,-0.197431
4.285714,0.200744,2.045059,-0.054895,1.611270,-0.182005,-1.102525
4.318937,-0.090070,2.032008,-0.292236,1.569411,-0.310447,-0.997786
4.352159,-0.311926,2.018493,-0.527833,1.534021,-0.497471,-1.584241
4.385382,-0.521076,2.004645,-0.707483,1.501468,-0.722818,-1.161033
4.418605,-0.700916,1.987810,-0.827810,1.472140,-0.892592,-0.930469
4.451827,-0.870907,1.968586,-0.957977,1.428078,-1.032867,-0.014780
4.485050,-1.000928,1.957953,-1.158495,1.368578,-1.178610,-0.639680
4.518272,-1.200097,1.933324,-1.381002,1.304319,-1.326573,-1.313795
4.551495,-1.488685,1.891882,-1.596887,1.262150,-1.487523,-2.216849
4.584718,-1.724808,1.860217,-1.656291,1.219223,-1.500972,-1.688444
4.617940,-1.789803,1.824497,-1.384343,1.184437,-1.343280,-1.899808
4.651163,-0.831514,1.783864,-0.572207,1.156620,-0.722088,-1.285861
4.684385,0.458354,1.740416,0.439053,1.130639,0.234887,-0.797065
4.717608,1.198749,1.692017,1.191003,1.079722,1.232726,0.660025
4.750831,1.399828,1.634461,1.435903,1.009211,1.782296,0.859792
4.784053,1.384163,1.577063,1.423903,0.966249,1.873540,1.712463
4.817276,1.369547,1.517210,1.318104,0.917994,1.706085,1.975381
4.850498,1.125839,1.453380,1.171662,0.881057,1.405597,3.125637
4.883721,0.803003,1.388454,0.973753,0.847096,0.962536,2.656066
4.916944,0.708492,1.330841,0.792654,0.815611,0.491364,2.857422
4.950166,0.740043,1.268743,0.627327,0.791965,0.133390,1.752950
4.983389,0.720825,1.208011,0.492184,0.758484,-0.037399,0.704744
5.016611,0.532032,1.144133,0.381059,0.729709,-0.121498,-0.496376
5.049834,0.238264,1.078215,0.290574,0.710814,-0.148351,-0.697796
5.083056,-0.042546,1.008275,0.165893,0.688707,-0.146814,-0.495125
5.116279,-0.293748,0.940550,0.012648,0.672472,-0.145270,-0.330314
5.149502,-0.517573,0.874180,-0.183764,0.679934,-0.157006,-0.734573
5.182724,-0.718359,0.808757,-0.396599,0.699436,-0.227990,-0.705714
5.215947,-0.927871,0.749667,-0.659859,0.689563,-0.389965,-1.343642
5.249169,-1.108937,0.688765,-0.940360,0.651573,-0.639607,-1.322521
5.282392,-1.308588,0.627678,-1.250731,0.606815,-0.969394,-1.796741
5.315615,-1.542794,0.578416,-1.507150,0.577890,-1.288854,-1.724149
5.348837,-1.780054,0.527435,-1.685563,0.561348,-1.517414,-1.758684
5.382060,-1.929766,0.476944,-1.563643,0.530423,-1.407898,-0.953260
5.415282,-1.118283,0.426946,-0.958675,0.488158,-0.755859,-0.679676
5.448505,0.271958,0.378662,0.008449,0.425058,0.331592,0.503280
5.481728,1.171314,0.332290,0.884223,0.351633,1.317168,0.657712
5.514950,1.490842,0.284888,1.345032,0.287944,1.749627,1.634127
5.548173,1.549413,0.243325,1.402255,0.214001,1.705149,1.076780
5.581395,1.610815,0.202153,1.307617,0.135056,1.474589,1.290017
5.614618,1.471874,0.162548,1.159169,0.054203,1.260427,1.051407
5.647841,1.098239,0.127025,0.999352,-0.029694,0.986151,1.667779
5.681063,0.848277,0.092974,0.838776,-0.090795,0.631024,1.399442
5.714286,0.811517,0.064249,0.685496,-0.158088,0.242808,1.503046
5.747508,0.796640,0.031261,0.552554,-0.237807,-0.075756,1.203879
5.780731,0.659845,0.001202,0.428236,-0.322502,-0.248263,1.545583
5.813953,0.361831,-0.027942,0.282523,-0.395987,-0.311199,0.908948
5.847176,0.064891,-0.057178,0.116990,-0.461834,-0.285971,0.523594
5.880399,-0.206672,-0.086502,-0.078883,-0.514314,-0.269839,-0.205959
5.913621,-0.466965,-0.124766,-0.271897,-0.572302,-0.287902,-0.184934
5.946844,-0.700718,-0.157885,-0.473879,-0.634305,-0.415230,-0.840275
5.980066,-0.909786,-0.186691,-0.659792,-0.686778,-0.625773,-0.822376
6.013289,-1.147998,-0.210760,-0.887085,-0.747213,-0.884959,-0.983993
6.046512,-1.359885,-0.239963,-1.113651,-0.804869,-1.095251,-0.703706
6.079734,-1.573525,-0.266547,-1.363767,-0.855900,-1.245712,-1.336760
6.112957,-1.803757,-0.289997,-1.575371,-0.905526,-1.358952,-1.763118
6.146179,-2.080860,-0.312343,-1.753953,-0.930890,-1.461060,-1.954981
6.179402,-2.189965,-0.331719,-1.666362,-0.965363,-1.102894,-1.186784
6.212625,-1.280953,-0.349051,-1.052690,-1.003299,-0.274996,-0.853174
6.245847,0.199151,-0.365177,0.017077,-1.036194,0.836745,-0.119071
6.279070,1.133314,-0.382557,1.006005,-1.066305,1.643008,0.077933
6.312292,1.491955,-0.399653,1.491365,-1.100437,1.925784,0.935204
6.345515,1.653355,-0.411413,1.532215,-1.119447,1.841368,0.814565
6.378738,1.767113,-0.424738,1.411258,-1.132531,1.535871,1.275177
6.411960,1.663671,-0.437824,1.294476,-1.150416,1.180985,1.018209
6.445183,1.292462,-0.447541,1.130561,-1.157338,0.783470,1.637676
6.478405,1.002468,-0.456098,0.970884,-1.162440,0.419357,0.611279
6.511628,0.931070,-0.461199,0.797987,-1.167573,0.188173,0.542945
6.544850,0.900656,-0.467467,0.653215,-1.158386,0.101322,-0.142100
6.578073,0.757807,-0.471697,0.519334,-1.156395,0.086009,0.516295
6.611296,0.513397,-0.479909,0.372484,-1.148844,0.047901,0.000985
6.644518,0.199439,-0.481811,0.201263,-1.138074,-0.096529,0.064871
6.677741,-0.074673,-0.489917,-0.009540,-1.129635,-0.346824,-0.629948
6.710963,-0.308186,-0.494853,-0.266741,-1.130722,-0.668327,-0.995536
6.744186,-0.538808,-0.505441,-0.551028,-1.138333,-0.943787,-1.679058
6.777409,-0.758725,-0.521206,-0.876074,-1.153335,-1.146600,-1.406145
6.810631,-0.955880,-0.539483,-1.164859,-1.167128,-1.299411,-1.223944
6.843854,-1.147375,-0.557808,-1.424434,-1.173584,-1.422810,-0.642343
6.877076,-1.336031,-0.574001,-1.607167,-1.188088,-1.520597,-1.092504
6.910299,-1.571864,-0.592034,-1.741263,-1.187977,-1.521149,-0.917768
6.943522,-1.833330,-0.610489,-1.816363,-1.184611,-1.517635,-1.394508
6.976744,-1.995235,-0.620551,-1.768186,-1.180517,-1.387393,-0.696249
7.009967,-1.645382,-0.643522,-1.292747,-1.183318,-0.812340,-0.462990
7.043189,-0.267620,-0.661666,-0.347245,-1.191799,0.248840,0.015589
7.076412,0.877484,-0.679623,0.772531,-1.206711,1.348905,-0.001942
7.109635,1.362455,-0.697378,1.492730,-1.229030,1.913295,0.164615
7.142857,1.496520,-0.717064,1.696062,-1.240864,1.883458,0.077229
7.176080,1.564132,-0.734292,1.557813,-1.238371,1.610237,0.488837
7.209302,1.490080,-0.752258,1.348475,-1.233507,1.310912,0.518213
7.242525,1.129612,-0.768275,1.161009,-1.227471,1.083640,1.215632
7.275748,0.877499,-0.782387,1.012240,-1.226825,0.825867,0.902816
7.308970,0.817877,-0.795798,0.896016,-1.225383,0.606952,1.642332
7.342193,0.840129,-0.804553,0.771786,-1.218987,0.420337,1.231295
7.375415,0.728699,-0.814563,0.658765,-1.222320,0.343555,1.604048
7.408638,0.520141,-0.817271,0.521835,-1.235778,0.256236,1.019500
7.441860,0.251397,-0.824948,0.371631,-1.246286,0.119539,1.487930
7.475083,-0.004492,-0.834547,0.202223,-1.239346,-0.074219,0.986153
7.508306,-0.233353,-0.844379,0.014322,-1.229078,-0.290579,0.966899
7.541528,-0.445769,-0.858319,-0.192266,-1.212413,-0.534258,-0.167395
7.574751,-0.637535,-0.873131,-0.417511,-1.185626,-0.788321,-0.113902
7.607973,-0.809328,-0.887522,-0.642719,-1.164520,-1.073074,-0.872188
7.641196,-0.995668,-0.902660,-0.902794,-1.152104,-1.273232,-0.578020
7.674419,-1.175200,-0.917181,-1.170258,-1.143817,-1.384501,-1.366137
7.707641,-1.354127,-0.932411,-1.413848,-1.140286,-1.380057,-1.158440
7.740864,-1.573217,-0.948373,-1.595318,-1.133640,-1.357373,-1.533995
7.774086,-1.804261,-0.965284,-1.718645,-1.135541,-1.260010,-0.748008
7.807309,-1.865175,-0.981245,-1.645745,-1.105232,-0.714845,-0.745928
7.840532,-0.913738,-0.995434,-1.016250,-1.072451,0.343361,0.338062
7.873754,0.432568,-1.012354,0.068930,-1.047149,1.465683,0.622766
7.906977,1.217950,-1.026977,1.112817,-1.034576,2.038079,1.458472
7.940199,1.458077,-1.045373,1.626813,-1.015794,1.887203,0.782269
7.973422,1.459334,-1.059794,1.585106,-0.992291,1.456912,0.619274
8.006645,1.359987,-1.073731,1.361501,-0.982970,0.995010,0.074047
8.039867,1.057342,-1.086460,1.109445,-0.971610,0.680038,0.124099
8.073090,0.786422,-1.098219,0.954325,-0.945828,0.470677,-0.385411
8.106312,0.740892,-1.110849,0.853585,-0.925333,0.417066,0.043227
8.139535,0.810680,-1.114188,0.785972,-0.876222,0.426626,0.240046
8.172757,0.793041,-1.121688,0.699849,-0.835135,0.432347,0.718465
8.205980,0.636489,-1.126371,0.572374,-0.806345,0.336130,0.233556
8.239203,0.404302,-1.132212,0.382319,-0.795384,0.111700,-0.119618
8.272425,0.167405,-1.139565,0.142895,-0.775691,-0.251427,-0.380616
8.305648,-0.076887,-1.146622,-0.123731,-0.746290,-0.643824,0.027089
8.338870,-0.266434,-1.156008,-0.418058,-0.712724,-0.961008,0.029006
8.372093,-0.440626,-1.168767,-0.706067,-0.680804,-1.130912,0.178803
8.405316,-0.600737,-1.183220,-0.983314,-0.640472,-1.235181,-0.705709
8.438538,-0.777595,-1.196395,-1.236380,-0.607716,-1.333764,-0.312449
8.471761,-0.946137,-1.206353,-1.459002,-0.582891,-1.448087,-0.520676
8.504983,-1.136314,-1.215249,-1.634281,-0.571095,-1.605193,-0.034861
8.538206,-1.306953,-1.223630,-1.744893,-0.555922,-1.709552,-0.644672
8.571429,-1.535872,-1.230686,-1.774709,-0.564142,-1.683238,-0.686433
8.604651,-1.752314,-1.235665,-1.603467,-0.572888,-1.263926,-0.847684
8.637874,-1.384910,-1.241130,-1.026624,-0.574272,-0.343854,-0.572469
8.671096,-0.074420,-1.240378,-0.025832,-0.571240,0.851421,-0.649160
8.704319,0.637175,-1.238119,0.925014,-0.580392,1.767675,-0.333866
8.737542,1.442723,-1.234171,1.505370,-0.617105,2.102434,-0.094016
8.770764,1.464636,-1.223191,1.611765,-0.645806,1.976958,0.461488
8.803987,1.335714,-1.213271,1.555197,-0.674911,1.709337,0.178176
8.837209,1.047194,-1.202062,1.412277,-0.721205,1.399591,0.924129
8.870432,0.747193,-1.187133,1.222880,-0.748973,1.061883,1.013744
8.903654,0.685580,-1.172995,1.031701,-0.769283,0.745326,1.762517
8.936877,0.766870,-1.148423,0.875231,-0.784479,0.485074,0.853630
8.970100,0.789353,-1.122755,0.749878,-0.827789,0.338748,0.708638
9.003322,0.662765,-1.093033,0.605051,-0.868342,0.244663,0.156412
9.036545,0.445592,-1.062825,0.440519,-0.912249,0.202954,0.658397
9.069767,0.209329,-1.036474,0.249293,-0.946959,0.112641,0.365254
9.102990,-0.029425,-1.009442,0.043658,-0.978082,-0.019161,0.574971
9.136213,-0.223202,-0.989189,-0.184370,-0.990994,-0.254804,-0.149804
9.169435,-0.422547,-0.969786,-0.423829,-0.988559,-0.527083,0.110049
9.202658,-0.603048,-0.944377,-0.662985,-0.997622,-0.822242,-0.404966
9.235880,-0.737659,-0.922081,-0.872363,-1.012973,-1.040358,0.234125
9.269103,-0.899789,-0.900734,-1.093707,-1.019842,-1.226348,-0.617218
9.302326,-1.063734,-0.880711,-1.321755,-1.027042,-1.364528,-0.782218
9.335548,-1.277289,-0.859219,-1.570605,-1.028069,-1.499264,-1.897958
9.368771,-1.512074,-0.840047,-1.716848,-1.029594,-1.569141,-1.668761
9.401993,-1.713319,-0.818077,-1.700839,-1.000007,-1.529669,-2.105412
9.435216,-1.299299,-0.795984,-1.262595,-0.971044,-0.741755,-1.662876
9.468439,-0.247021,-0.779293,-0.376986,-0.931608,0.464243,-1.383992
9.501661,1.074018,-0.747176,0.678776,-0.898952,1.627174,-0.183602
9.534884,1.417146,-0.724171,1.376680,-0.872302,1.985336,0.242960
9.568106,1.366942,-0.693789,1.572844,-0.840550,1.798919,0.462218
9.601329,1.159474,-0.665047,1.454438,-0.790063,1.394967,-0.136675
9.634551,0.772946,-0.632277,1.273107,-0.726690,0.939170,0.566621
9.667774,0.501245,-0.600358,1.076569,-0.624549,0.540219,0.734609
9.700997,0.547073,-0.562433,0.923458,-0.539127,0.321221,1.815324
9.734219,0.697665,-0.522417,0.791249,-0.456710,0.226408,1.469826
9.767442,0.730511,-0.471182,0.685017,-0.399125,0.190322,1.750639
9.800664,0.596680,-0.426385,0.545054,-0.343343,0.157301,0.461655
9.833887,0.357807,-0.378942,0.374279,-0.290651,0.101154,-0.239175
9.867110,0.090179,-0.331555,0.153588,-0.215606,-0.049672,-0.944607
9.900332,-0.163959,-0.290206,-0.055552,-0.141657,-0.296472,-0.312447
9.933555,-0.353517,-0.244597,-0.236409,-0.069725,-0.554776,-0.129163
9.966777,-0.541896,-0.196390,-0.403140,-0.020854,-0.802356,0.151467
10.000000,-0.694978,-0.146101,-0.591246,0.002570,-1.024873,-0.504871
10.033223,-0.872502,-0.094981,-0.816801,0.004126,-1.259603,-0.356471
10.066445,-1.010973,-0.042514,-1.041711,-0.002487,-1.425067,-0.863278
10.099668,-1.199789,0.011609,-1.236043,-0.043505,-1.506301,-0.470813
10.132890,-1.443464,0.067031,-1.386208,-0.045769,-1.498519,-0.963232
10.166113,-1.673119,0.121659,-1.486248,-0.049329,-0.984254,-0.511126
10.199336,-1.546962,0.178726,-1.433650,-0.047975,-0.090768,-0.497327
10.232558,-0.337610,0.235868,-1.014647,-0.038174,0.947491,0.425446
10.265781,0.820235,0.296927,-0.197955,-0.023717,1.486003,0.359590
10.299003,1.332879,0.355477,0.631579,-0.028674,1.531570,0.475606
10.332226,1.327189,0.416618,1.147623,-0.002947,1.311113,-0.188073
10.365449,1.111925,0.474829,1.190900,0.040968,0.964767,-0.274391
10.398671,0.693593,0.532236,1.026584,0.107184,0.627459,-0.520383
10.431894,0.445327,0.563532,0.806140,0.174181,0.325211,0.334050
10.465116,0.310922,0.630336,0.646503,0.243762,0.155900,0.815352
10.498339,0.442622,0.687760,0.550020,0.311323,0.109756,1.829250
10.531561,0.579428,0.759516,0.472115,0.385988,0.110268,1.238410
10.564784,0.471307,0.810689,0.386157,0.427299,0.128598,1.858848
10.598007,0.226358,0.856833,0.301954,0.462965,0.068410,1.431026
10.631229,-0.046888,0.898450,0.232563,0.510123,-0.023832,1.944780
10.664452,-0.315463,0.936883,0.151505,0.574890,-0.213645,0.831362
10.697674,-0.527551,0.968350,0.005766,0.616921,-0.427583,0.730079
10.730897,-0.746217,1.000944,-0.217173,0.658442,-0.698717,-0.059312
10.764120,-0.890382,1.029678,-0.468973,0.678036,-0.943632,0.444488
10.797342,-1.031190,1.053885,-0.725721,0.699461,-1.179105,-0.117516
10.830565,-1.200376,1.073951,-0.973896,0.738940,-1.333533,0.133208
10.863787,-1.411748,1.089593,-1.174971,0.795989,-1.452553,-1.436580
10.897010,-1.632558,1.100379,-1.326789,0.854751,-1.371529,-1.454141
10.930233,-1.619680,1.111661,-1.387362,0.918779,-0.793704,-2.343765
10.963455,-0.571484,1.117353,-1.210704,0.984044,0.222359,-1.021104
10.996678,0.711184,1.122651,-0.647734,1.064949,1.232546,-1.153196
11.029900,1.443245,1.125436,0.241523,1.144465,1.715952,-0.552761
11.063123,1.548728,1.128368,1.001701,1.215827,1.644440,-1.345847
11.096346,1.415922,1.129864,1.369831,1.266517,1.382661,-0.798458
11.129568,1.175151,1.127849,1.349417,1.348008,1.120067,-0.728562
11.162791,0.775809,1.128811,1.204931,1.424566,0.940533,0.003997
11.196013,0.634414,1.125804,1.024065,1.489670,0.696252,-0.552881
11.229236,0.725994,1.124723,0.864977,1.539410,0.426977,-0.276605
11.262458,0.825173,1.123844,0.755799,1.569765,0.178780,-0.096532
11.295681,0.774675,1.121114,0.691528,1.591103,0.083243,0.838159
11.328904,0.580441,1.109223,0.629052,1.616528,0.080903,0.446081
11.362126,0.282722,1.094506,0.542199,1.631869,0.120949,0.252859
11.395349,0.035333,1.077866,0.429891,1.634679,0.101246,-0.026285
11.428571,-0.189990,1.059943,0.296890,1.618949,0.048220,0.548480
11.461794,-0.368816,1.039764,0.123047,1.600032,-0.063549,0.233836
11.495017,-0.575612,1.007764,-0.065919,1.577856,-0.178949,0.462806
11.528239,-0.710798,0.975434,-0.291826,1.545127,-0.327190,-0.080475
11.561462,-0.882062,0.944112,-0.512843,1.502192,-0.470545,0.318312
11.594684,-1.075311,0.910580,-0.746790,1.468407,-0.620715,-0.491009
11.627907,-1.264237,0.873368,-0.907858,1.451002,-0.753300,-0.096542
11.661130,-0.885938,0.827625,-0.944184,1.436810,-0.777428,-0.044654
11.694352,0.525915,0.779527,-0.600395,1.430409,-0.317211,0.726391
11.727575,1.767637,0.726176,-0.245651,1.424876,0.175186,0.908780

